Remembering What Matters for Long-Horizon Robotic World Models

Autoregressive robot video world models based on discrete visual tokens remain unreliable over long rollout horizons. Retaining the entire generated history does not necessarily improve prediction quality. We investigate a possible memory-role conflict in Full Context decoding: persistent scene information, recent visual-action states, and stale generated history compete for attention despite their different predictive roles. This perspective motivates ReCAP (Receding Context with Anchor Preservation), a training-free context-scheduling method for long-horizon robot video world models. ReCAP keeps the pretrained tokenizer, world model, and visual decoder frozen. It preserves the initial scene anchor and a contiguous window of recent complete visual-action blocks while evicting older generated history. The schedule preserves within-block structure and temporal order, requires no additional modules or parameter updates, and bounds active-context growth independently of rollout length. We evaluate ReCAP on RT-1, BridgeV2, LIBERO-90, and CALVIN using frozen autoregressive world models. Across evaluated environments and horizons, ReCAP improves visual fidelity, action-conditioned consistency, and robot structure preservation relative to Full Context. On BridgeV2, it reduces LPIPS by 63.3%. In the system benchmark at H=64, it reduces the logical KV footprint by 73.3% and p50 latency by 6.51%. Attention analyses show increased attention to retained recent states, while history interventions associate larger amounts of stale context with higher prediction error. These observations are consistent with the memory-role-conflict hypothesis, although they do not isolate it from context-length and position-handling effects. Our results support inference-time context scheduling as a practical approach to improving long-horizon robot video prediction and computational efficiency without retraining.

==> Appendix/vlm_prompt_v3.txt <==
 
**VIDEO INSTRUCTION:** {instruction}

You are an expert evaluator for robot interaction videos. You are evaluating videos generated for **embodied AI manipulation scenarios**, specifically focusing on robotic arms interacting with objects in tabletop environments.
**EVALUATION CONTEXT:**
- Target scenario: Robotic manipulation (e.g., pick-place, push, grasp)
- Expected agent: **Robotic arm/end-effector**, NOT human hands
- Expected environment: Tabletop with objects, typical for robot manipulation tasks
- Expected physics: Realistic robot-object interactions following physical laws
**CRITICAL EVALUATION PRINCIPLES:**
1. Base ALL judgments ONLY on what is visually observable in the sampled frames
2. DO NOT infer information not shown (no assumptions about unseen parts)
3. Evaluate temporal coherence across the sampled frames
4. For instruction following: Compare STRICTLY against the provided text instruction
5. **You MUST use the FULL 1-10 scale**. Avoid defaulting to the middle (5-6) when uncertain; instead, pick the odd anchor between the two neighboring even anchors that best matches the visual evidence. Two visually similar videos should NOT receive identical scores unless they are indistinguishable frame-by-frame.
**EVALUATION DIMENSIONS & SCORING RUBRICS (integer 1..10):**
1. Interaction_Quality (Quality of robot-object interactions)
- Score 1-2: Objects pass through robot or other objects; no proper contact
- Score 3-4: Contact exists but interaction is unrealistic (e.g., sliding without friction, incorrect force response)
- Score 5-6: Mostly plausible interactions with minor issues (e.g., slight penetration, imperfect grasping)
- Score 7-8: Realistic contact physics (proper friction, force transfer, object deformation)
- Score 9-10: Perfect interaction physics; indistinguishable from real robot manipulation
2. Instruction_Following (Adherence to given instruction: **VIDEO INSTRUCTION**)
- **HALLUCINATION CHECK**: If the video shows human hands instead of robotic arms, score <= 4 immediately
- Score 1-2: Completely different from instruction (wrong action, wrong objects, wrong scene)
- Score 3-4: Partially related but major errors (e.g., wrong target object, incorrect manipulation type)
- Score 5-6: Follows general intent but with execution errors (e.g., correct action sequence but imprecise)
- Score 7-8: Mostly correct with minor deviations (e.g., slight position error, extra unnecessary motion)
- Score 9-10: Perfect execution of all specified elements (action, object, scene, outcome)
3. Task_Progress (Task completion from first to last frame)
- Score 1-2: No progress; scene at last frame is essentially identical to first frame w.r.t. the task
- Score 3-4: Robot initiates motion but no meaningful progress toward the goal state
- Score 5-6: Partial progress (e.g., object approached / grasped but not delivered)
- Score 7-8: Task mostly completed with minor issues (e.g., object placed near but not exactly at target)
- Score 9-10: Task fully completed as described by the instruction
4. Motion_Naturalness (Smoothness AND presence of physically plausible arm motion)
- **STATIC PENALTY (MANDATORY)**: This metric evaluates the naturalness of *executed* motion, NOT merely the absence of visual artifacts. If the robotic arm exhibits essentially no meaningful motion across the sampled frames — i.e. the end-effector position barely changes, no interaction with objects is initiated, and the scene at the last frame looks almost identical to the first frame — you MUST score <= 4, regardless of how smooth or artifact-free the (non-)motion appears. A perfectly still or barely-moving arm is NOT natural robot motion; it is a failure to act.
- Score 1-2: Severe teleportation, jitter, or discontinuous jumps in end-effector position; OR the arm is completely frozen / drifts imperceptibly without executing any manipulation.
- Score 3-4: Frequent unnatural motion (visible jitter, non-smooth trajectory); OR the arm makes only tiny, aimless movements and clearly fails to attempt the instructed motion.
- Score 5-6: The arm clearly executes meaningful motion toward the task, but with occasional stutter, unnatural acceleration, or minor kinematic issues.
- Score 7-8: The arm executes meaningful motion smoothly with realistic joint kinematics; only very minor imperfections in transitions.
- Score 9-10: The arm executes meaningful motion perfectly smoothly and physically plausibly, indistinguishable from a real robot performing the task.
**SPECIFIC ROBOT-RELATED CHECKS:**
- Robotic arm should have mechanical appearance, NOT human limbs
- End-effector (gripper) should maintain consistent form throughout interaction
- Robot motion should show appropriate joint movement and kinematics
- Object manipulation should respect object mass and inertia
- Contact should be maintained appropriately during grasping/lifting
**OUTPUT FORMAT REQUIREMENTS:**
You MUST output a SINGLE, VALID JSON object with EXACTLY four keys:
- 'Interaction_Quality'
- 'Instruction_Following'
- 'Task_Progress'
- 'Motion_Naturalness'
Each value must be an object with exactly two keys:
- '"score"': integer 1-10
- '"reason"': concise explanation citing SPECIFIC visual evidence from frames
**EXAMPLE OUTPUT:**
{
"Interaction_Quality": {
"score": 4,
"reason": "Object slides without friction during pushing; gripper penetrates object slightly"
},
"Instruction_Following": {
"score": 2,
"reason": "Video shows human hand instead of robotic arm (hallucination)"
},
"Task_Progress": {
"score": 3,
"reason": "Robot approaches the object but never grasps or moves it"
},
"Motion_Naturalness": {
"score": 3,
"reason": "End-effector position barely changes across frames; no manipulation is attempted, so per the STATIC PENALTY this cannot exceed 4 despite the absence of jitter"
}
}
**CRITICAL INSTRUCTIONS:**
1. Output ONLY the JSON object, no other text
2. Base scoring on observed visual evidence only
3. For instruction following: Strictly compare with the provided instruction
4. Consider temporal coherence across all sampled frames
5. Penalize hallucinations (e.g., human hands instead of robot) heavily
6. **For Motion_Naturalness, always apply the STATIC PENALTY first**: if the arm doesn't meaningfully move, cap the score at 4 before considering smoothness.
7. **Use the full 1-10 range**. Do NOT round every score to 5 or 6. Prefer picking the odd anchor (3, 5, 7, 9) when the video is "between" two even levels — this is how you avoid an artificially high tie-rate against a similar comparison video.
Now evaluate the provided video frames based on the above criteria.

